Snowmass 2021: Superconducting Sensor Fabrication Capabilities for HEP Science

Superconducting sensors are a key enabling technology for many HEP experiments with advances in sensor capabilities leading directly to expanded science reach. The unique materials and processes required for the fabrication of these sensors makes commercial sourcing impractical in comparison with semiconducting devices. Subsequently, the development and fabrication of new sensors are often performed at academic cleanrooms supported through HEP basic detector research and/or project funds. While this operational model has been successful to date, we are at a turning point in the history of superconducting electronics, as evidenced by the rapid growth in the field of quantum computing, when scale and sophistication of these sensors can lead to significant progress. In order to achieve this progress and meet the needs of the next generations of HEP experiments, continued support of all stages of the superconducting sensors development pipeline is necessary.

==> README.txt <==


about the Snowmass article template:


If you would like a template for your article contributed to Snowmass, you can use this one.  It is not required.  However, this set of files will produce a pdf article of a reasonably pleasing form.

To process the LaTeX file, just type  “pdflatex Cetology.tex”.   The result should be identical to the pdf file Cetology-result.pdf  supplied in this distribution.

When you modify this file, please take note of the way that the figure is treated.  Tables can be treated in the same way.   A minimal set of macros is supplied in the file   workshopsymbols.tex . 
These macros are explained in the file  aboutworkshopsymbols.pdf in this distribution.

If you would like to use BibTeX, please feel free to do so.   I supply some instructions above the bibliography in the Cetology.tex file.   I also supply the   JHEP.bst  style file.

Whatever the format, please do write up your ideas and submit them to the Snowmass proceedings.

If you have any questions or request, please send them to me.


Best wishes,  

Michael Peskin   (mpeskin@slac.stanford.edu)
